Non Hyperbolic Free-By-Cyclic and One-Relator Groups

We show that the free-by-cyclic groups of the form F(2)-by-Z act properly cocompactly on CAT(0) square complexes. We also show using generalised Baumslag-Solitar groups that all known groups defined by a 2-generator 1-relator presentation are either SQ-universal or are cyclic or isomorphic to BS(1,j). Finally we consider free-by-cyclic groups which are not relatively hyperbolic with respect to any collection of subgroups.

==> link2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'link2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324.92655029bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43451715)%
    \put(0,0){\includegraphics[width=\unitlength]{link2.pdf}}%
    \put(0.11963863,0.30913101){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.04034603,0.40683661){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t^-$}}}%
    \put(0.0336601,0.0592679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta^-$}}}%
    \put(0.27731354,0.05447099){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta^+$}}}%
    \put(0.28829243,0.40832853){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t^+$}}}%
    \put(0.15800807,0.40778319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi$}}}%
    \put(0.29988903,0.24056639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(-0.00245248,0.24056639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.12084879,0.15949157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.62427807,0.06307841){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{3\pi}{4}$}}}%
    \put(0.5866632,0.30744193){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{3\pi}{2}$}}}%
    \put(0.50737064,0.40514753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t^-$}}}%
    \put(0.50068471,0.05757882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta^-$}}}%
    \put(0.7443381,0.05278191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta^+$}}}%
    \put(0.755317,0.40663945){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t^+$}}}%
    \put(0.62503275,0.40609411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{3\pi}{4}$}}}%
    \put(0.76691367,0.2388773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.46457213,0.2388773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.58787336,0.15780249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{3\pi}{4}$}}}%
    \put(0.15754338,0.01224901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i)$}}}%
    \put(0.63080982,0.00506605){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$ii)$}}}%
    \put(0.16756657,0.06152622){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi$}}}%
  \end{picture}%
\endgroup%


==> square_angles.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'square angles.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{434.0769043bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59281836)%
    \put(0,0){\includegraphics[width=\unitlength]{square angles.pdf}}%
    \put(0.10436532,0.00379217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i)$}}}%
    \put(0.6945595,0.0056112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$ii)$}}}%
    \put(0.72087696,0.26169831){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.82552415,0.26169831){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.81726252,0.14236372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.72179491,0.14603564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.57951134,0.42601285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.57583953,0.53892172){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.70618956,0.54075762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.68966636,0.42601285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.02873641,0.53341395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.31422143,0.53341398){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.03057231,0.43519246){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.31054956,0.42968472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.29127245,0.26169837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.20590235,0.26169837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.14164523,0.14695348){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.07463432,0.14787149){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.57918327,0.14328173){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi$}}}%
    \put(0.8453912,0.54993723){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi$}}}%
    \put(0.20845595,0.48975503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_i/b_i$}}}%
    \put(0.39663742,0.49342686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{i+1}/b_{i+1}$}}}%
    \put(0.0267002,0.48883707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{i-1}/b_{i-1}$}}}%
    \put(0.75538299,0.49618075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_i/b_i$}}}%
    \put(0.72141853,0.21069568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_i/b_i$}}}%
    \put(0.20919786,0.21161369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_i/b_i$}}}%
    \put(0.57960893,0.49159096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{i-1}/b_{i-1}$}}}%
  \end{picture}%
\endgroup%


==> squares.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'squares.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{458.759375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51188631)%
    \put(0,0){\includegraphics[width=\unitlength]{squares.pdf}}%
    \put(0.10743588,0.00405976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i)$}}}%
    \put(0.65632179,0.00230666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$ii)$}}}%
    \put(0.68209187,0.19858139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.78110876,0.19858139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.77329163,0.08566731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.68296043,0.08914168){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.5483321,0.35405537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.54485784,0.46088944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.66819469,0.46262657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.65256048,0.35405537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.02719031,0.45567801){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.29731548,0.45567803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.02892744,0.36274109){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.29384117,0.35752968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.27560122,0.19858144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.19482426,0.19858144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.13402434,0.09001013){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.07061879,0.09087875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.54802168,0.08653593){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi$}}}%
    \put(0.79990691,0.47131229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi$}}}%
    \put(0.19724047,0.41436805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_i/b_i$}}}%
    \put(0.37529727,0.41784233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{i+1}/b_{i+1}$}}}%
    \put(0.03655507,0.41436805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{i-1}/b_{i-1}$}}}%
    \put(0.71474139,0.42044805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_i/b_i$}}}%
    \put(0.19794246,0.15119146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_i/a_i$}}}%
    \put(0.54842443,0.4161052){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_{i-1}/b_{i-1}$}}}%
    \put(0.67305004,0.14684858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_i/a_i$}}}%
    \put(0.84577546,0.15032284){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{i+1}/a_{i+1}$}}}%
  \end{picture}%
\endgroup%

